Computational Code-Based Single-Server Private Information Retrieval

A new computational private information retrieval (PIR) scheme based on random linear codes is presented. A matrix of messages from a McEliece scheme is used to query the server with carefully chosen errors. The server responds with the sum of the scalar multiple of the rows of the query matrix and the files. The user recovers the desired file by erasure decoding the response. Contrary to code-based cryptographic systems, the scheme presented here enables to use truly random codes, not only codes disguised as such. Further, we show the relation to the so-called error subspace search problem and quotient error search problem, which we assume to be difficult, and show that the scheme is secure against attacks based on solving these problems.

==> LDBoundFile.txt <==
1 1.46150163733090e48
2 1.46150163733090e48
3 1.46150163733090e48
4 1.46150163733090e48
5 1.46150163733090e48
6 1.46150163733090e48
7 1.46150163733090e48
8 1.46150163733090e48
9 1.46150163733090e48
10 1.46150163733090e48
11 1.46150163733090e48
12 1.46150163733090e48
13 1.46150163733090e48
14 1.46150163733090e48
15 1.46150163733090e48
16 1.46150163733090e48
17 1.46150163733090e48
18 1.46150163733090e48
19 1.46150163733090e48
20 1.46150163733090e48
21 1.46150163733090e48
22 1.46150163733090e48
23 1.46150163733090e48
24 1.46150163733090e48
25 1.46150163733090e48
26 1.46150163733090e48
27 1.46150163733090e48
28 1.46150163733090e48
29 1.46150163733090e48
30 1.46150163733090e48
31 1.46150163733090e48


==> SSBoundFile.txt <==
1 32.0000000000000
2 1024.00000000000
3 32768.0000000000
4 1.04857600000000e6
5 3.35544320000000e7
6 1.07374182400000e9
7 3.43597383680000e10
8 1.09951162777600e12
9 3.51843720888320e13
10 1.12589990684262e15
11 3.60287970189640e16
12 1.15292150460685e18
13 3.68934881474191e19
14 1.18059162071741e21
15 3.77789318629572e22
16 1.20892581961463e24
17 3.86856262276681e25
18 1.23794003928538e27
19 3.96140812571322e28
20 1.26765060022823e30
21 4.05648192073033e31
22 1.29807421463371e33
23 4.15383748682798e34
24 1.32922799578612e36
25 4.25352958663552e37
26 1.36112946895140e39
27 4.35561442639544e40
28 1.39379790413743e42
29 4.46028515680686e43
30 1.42864285174086e45
31 4.71452141074485e46

